Trilateration using Unlabeled Path or Loop Lengths

Let $\mathbf{p}$ be a configuration of $n$ points in $\mathbb{R}^d$ for some $n$ and some $d \ge 2$. Each pair of points defines an edge, which has a Euclideanlength in the configuration. A path is an ordered sequence of the points, and a loop is a path that begins and ends at the same point. A path or loop, as a sequence of edges, also has a Euclidean length, which is simply the sum of its Euclidean edge lengths. We are interested in reconstructing $\mathbf{p}$ given a set of edge, path and loop lengths. In particular, we consider the unlabeled setting where the lengths are given simply as a set of real numbers, and are not labeled with the combinatorial data describing which paths or loops gave rise to these lengths. In this paper, we study the question of when $\mathbf{p}$ will be uniquely determined (up to an unknowable Euclidean transform) from some given set of path or loop lengths through an exhaustive trilateration process. Such a process has already been used for the simpler problem of reconstruction using unlabeled edge lengths. This paper also provides a complete proof that this process must work in that edge-setting when given a sufficiently rich set of edge measurements and assuming that $\mathbf{p}$ is generic.

==> figs/2flips_v2_latex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2flips_v2_latex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324.42626953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22231539)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{2flips_v2_latex.pdf}}%
    \put(-0.07266364,0.02735308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\q_1$\end{minipage}}}%
    \put(0.75889349,0.22757297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\p_3$\end{minipage}}}%
    \put(0.46316345,0.22757297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\p_2$\end{minipage}}}%
    \put(0.46316345,0.02735308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\q_2$\end{minipage}}}%
    \put(0.75889349,0.02735308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\q_3$\end{minipage}}}%
    \put(0.68651326,0.02735308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\q_4$\end{minipage}}}%
    \put(-0.07266364,0.22993801){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\p_1$\end{minipage}}}%
    \put(0.53555446,0.22757297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36792476\unitlength}\centering $\p_4$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figs/ellipses_latex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ellipses_latex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1001.42327256bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33781951)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ellipses_latex.pdf}}%
    \put(-0.00229662,0.12460554){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1624815\unitlength}\centering $\frac{w_5 -l_{ij}}{2}$\end{minipage}}}%
    \put(0.19660355,0.11616043){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24548461\unitlength}\centering $\frac{w_6 -l_{ik}}{2}$\end{minipage}}}%
    \put(0.13377893,0.08517595){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_i$\end{minipage}}}%
    \put(-0.01001643,0.1956473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_j$\end{minipage}}}%
    \put(0.27757428,0.1956473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_k$\end{minipage}}}%
    \put(0.11509564,0.24021244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\x$\end{minipage}}}%
    \put(0.14762078,0.15943605){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\frac{w_4}{2}$\end{minipage}}}%
    \put(0.65131858,0.09156685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_i$\end{minipage}}}%
    \put(0.47876415,0.1956473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_j$\end{minipage}}}%
    \put(0.76635485,0.1956473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\r_k$\end{minipage}}}%
    \put(0.59109441,0.22103973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $\x$\end{minipage}}}%
    \put(0.64443063,0.16159796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $w_4$\end{minipage}}}%
    \put(0.44788179,0.12579178){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $w_5$\end{minipage}}}%
    \put(0.84540174,0.11937235){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11919481\unitlength}\centering $w_6$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figs/gad_latex.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gad_latex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{374.39991868bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9901853)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gad_latex.pdf}}%
    \put(0.74531223,0.22109195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881538\unitlength}\centering $\real(x)$\end{minipage}}}%
    \put(0.45422027,0.05905004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881538\unitlength}\centering $\real(y)$\end{minipage}}}%
    \put(0.54587924,0.31179007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881538\unitlength}\centering $\q_2$\end{minipage}}}%
    \put(0.27658234,0.31179007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881538\unitlength}\centering $\q_1$\end{minipage}}}%
    \put(0.42188697,0.63189275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881538\unitlength}\centering $\q_3$\end{minipage}}}%
    \put(0.42188697,0.96230853){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31881538\unitlength}\centering $\q_4$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figs/wind_latex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wind_latex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{636.11999031bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42478093)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wind_latex.pdf}}%
    \put(0.2011709,0.22221983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18764455\unitlength}\centering $\ud x^2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{wind_latex.pdf}}%
    \put(-0.07589355,0.03244897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.58147381\unitlength}\centering complex squared distance on edge $\{1,2\}$\end{minipage}}}%
    \put(0.49185126,0.03244897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.57766264\unitlength}\centering complex squared distance on other edge\end{minipage}}}%
    \put(0.7491358,0.22256525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18764455\unitlength}\centering $\ud y^2$\end{minipage}}}%
    \put(0.84519478,0.22221983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18764455\unitlength}\centering $\ud x^2$\end{minipage}}}%
  \end{picture}%
\endgroup%

